The 2006-2007 Active Phase of Anomalous X-ray Pulsar 4U 0142+61: Radiative and Timing Changes, Bursts, and Burst Spectral Features

After at least 6 years of quiescence, Anomalous X-ray Pulsar (AXP) 4U 0142+61 entered an active phase in 2006 March that lasted several months and included six X-ray bursts as well as many changes in the persistent X-ray emission. The bursts, the first seen from this AXP in >11 years of Rossi X-ray Timing Explorer monitoring, all occurred in the interval between 2006 April 6 and 2007 February 7. The burst durations ranged from 0.4-1.8\times103 s. The first five burst spectra are well modeled by blackbodies, with temperatures kT ~ 2-9 keV. However, the sixth burst had a complicated spectrum that is well characterized by a blackbody plus two emission features whose amplitude varied throughout the burst. The most prominent feature was at 14.0 keV. Upon entry into the active phase the pulsar showed a significant change in pulse morphology and a likely timing glitch. The glitch had a total frequency jump of (1.9\pm0.4)\times10-7 Hz, which recovered with a decay time of 17\pm 2 days by more than the initial jump, implying a net spin-down of the pulsar. Within the framework of the magnetar model, the net spin-down of the star could be explained by regions of the superfluid that rotate slower than the rest. The bursts, flux enhancements, and pulse morphology changes can be explained as arising from crustal deformations due to stresses imposed by the highly twisted internal magnetic field. However, unlike other AXP outbursts, we cannot account for a major twist being implanted in the magnetosphere.

==> TABLE.txt <==
1 91070-05-04-00 4.9 2 53481.2686730 0.11 53481.2687671 0.28 53481.2686734 0.28 No
2 91070-05-05-00 4.7 2 53494.0354382 0.10 53494.0355378 0.25 53494.0354417 0.25 Yes
3 91070-05-06-00 5.2 2 53509.9031678 0.09 53509.9031674 0.23 53509.9031678 0.23 Yes
4 91070-05-07-00 4.7 3 53521.3115367 0.06 53521.3115366 0.16 53521.3115381 0.16 Yes
5 91070-05-08-00 2.1 2 53532.4959551 0.11 53532.4959495 0.27 53532.4959548 0.27 Yes
6 91070-05-08-01 2.4 2 53532.5598157 0.16 53532.5598158 0.40 53532.5598160 0.40 No
7 91070-05-09-00 5.0 3 53548.9103627 0.09 53548.9103621 0.22 53548.9103642 0.22 Yes
8 91070-05-10-00 4.9 3 53562.8758556 0.07 53562.8758574 0.17 53562.8759546 0.17 Yes
9 91070-05-11-00 5.0 3 53575.2636217 0.07 53575.2636203 0.17 53575.2635216 0.17 Yes
10 91070-05-12-00 5.3 3 53592.7598983 0.06 53592.7598979 0.16 53592.7599037 0.16 Yes
11 91070-05-13-00 5.1 3 53604.7524593 0.08 53604.7525556 0.21 53604.7524665 0.21 Yes
12 91070-05-14-00 5.0 4 53618.1306786 0.06 53618.1307779 0.16 53618.1306802 0.16 Yes
13 91070-05-15-00 5.0 2 53633.7330643 0.06 53633.7331626 0.16 53633.7330674 0.16 Yes
14 91070-05-16-00 5.0 4 53648.6409611 0.08 53648.6409601 0.19 53648.6409593 0.19 Yes
15 91070-05-17-00 4.9 4 53663.5180938 0.06 53663.5180962 0.14 53663.5180970 0.14 Yes
16 91070-05-18-00 4.5 4 53676.7711299 0.06 53676.7711341 0.14 53676.7712264 0.14 Yes
17 91070-05-19-01 2.9 4 53690.6943264 0.08 53690.6943230 0.19 53690.6943338 0.19 Yes
18 91070-05-19-00 2.1 3 53690.7582847 0.14 53690.7582814 0.34 53690.7582854 0.34 No
19 91070-05-20-00 2.4 3 53704.0449170 0.11 53704.0449134 0.27 53704.0449187 0.27 Yes
20 91070-05-20-01 2.4 3 53704.1112877 0.10 53704.1112874 0.25 53704.1112899 0.25 Yes
21 91070-05-21-01 1.1 4 53717.1535548 0.11 53717.1535524 0.28 53717.1535501 0.28 No
22 91070-05-21-02 1.2 4 53717.2227438 0.13 53717.2227387 0.34 53717.2227456 0.34 No
23 91070-05-21-00 2.6 4 53717.3654450 0.12 53717.3654443 0.31 53717.3654491 0.31 No
24 91070-05-22-01 2.7 3 53733.6810543 0.07 53733.6810532 0.18 53733.6810561 0.18 Yes
25 91070-05-22-00 2.1 4 53733.8135949 0.08 53733.8135948 0.20 53733.8135968 0.20 Yes
26 91070-05-23-00 4.7 4 53744.3683338 0.08 53744.3683328 0.21 53744.3683338 0.21 Yes
27 91070-05-24-01 2.0 4 53757.1862521 0.09 53757.1862523 0.22 53757.1862530 0.22 Yes
28 91070-05-24-00 3.2 4 53757.3443395 0.09 53757.3443326 0.24 53757.3443420 0.24 Yes
29 91070-05-25-01 2.4 3 53772.3435887 0.13 53772.3435877 0.33 53772.3435896 0.33 No
30 91070-05-25-00 1.9 3 53772.3963821 0.14 53772.3963815 0.34 53772.3963868 0.34 No
31 91070-05-26-00 5.0 2 53787.3709943 0.07 53787.3709942 0.18 53787.3709919 0.18 Yes
32 92006-05-01-00 4.9 2 53800.1330123 0.11 53800.1330086 0.27 53800.1330132 0.27 Yes
33 92006-05-02-00 4.9 3 53817.1615364 0.08 53817.1616238 0.20 53817.1615403 0.20 Yes
34 92006-05-03-00 4.5 3 53831.3358686 0.09 53831.3358558 0.21 53831.3358711 0.21 Yes
35 92005-05-01-01 6.5 2 53837.2754565 0.08 53837.2754435 0.21 53837.2754594 0.21 Yes
36 92005-05-01-00 12.9 2 53838.2293033 0.07 53838.2292081 0.17 53838.2293046 0.17 Yes
37 92005-05-02-01 3.1 2 53839.2726469 0.24 53839.2726378 0.60 53839.2726542 0.60 No
38 92005-05-02-00 13.3 1 53840.2191549 0.10 53840.2191466 0.24 53840.2191576 0.24 Yes
39 92005-05-03-00 2.2 2 53841.0945617 0.20 53841.0945648 0.49 53841.0944754 0.49 No
40 92005-05-03-01 5.8 2 53842.3173150 0.08 53842.3173076 0.21 53842.3173162 0.21 Yes
41 92006-05-04-00 4.9 2 53843.0934703 0.12 53843.0934706 0.29 53843.0933710 0.29 No
42 92005-05-03-02 3.3 2 53843.1992595 0.12 53843.1992624 0.30 53843.1991657 0.30 No
43 92005-05-03-03 3.6 1 53844.1141863 0.24 53844.1141791 0.59 53844.1141903 0.59 No
44 92005-05-03-04 2.3 1 53845.1364118 0.45 53845.1364017 1.13 53845.1364196 1.13 No
45 92005-05-04-00 19.7 3 53848.0751872 0.06 53848.0751917 0.16 53848.0751877 0.16 Yes
46 92005-05-05-00 8.1 2 53849.0773035 0.07 53849.0773066 0.17 53849.0773084 0.17 Yes
47 92005-05-05-01 4.9 2 53850.0921930 0.11 53850.0921015 0.28 53850.0921901 0.28 No
48 92005-05-05-02 5.7 3 53852.8501519 0.06 53852.8501517 0.16 53852.8501502 0.16 Yes
49 92005-05-06-01 10.3 3 53854.1306279 0.07 53854.1306277 0.18 53854.1306266 0.18 Yes
50 92005-05-06-00 10.5 2 53855.0473662 0.07 53855.0473528 0.17 53855.0472707 0.17 Yes
51 92006-05-05-00 1.4 2 53859.9691572 0.16 53859.9691411 0.41 53859.9690637 0.41 No
52 92006-05-05-01 3.7 3 53860.0225594 0.10 53860.0225661 0.25 53860.0226564 0.25 Yes
53 92006-05-06-00 5.2 2 53872.5948269 0.13 53872.5948132 0.32 53872.5947309 0.32 No
54 92006-05-07-01 0.7 4 53882.0497307 0.13 53882.0497969 0.33 53882.0497329 0.33 No
55 92006-05-07-00 4.1 3 53882.1480840 0.10 53882.1480814 0.26 53882.1480855 0.26 Yes
56 92006-05-08-00 4.9 3 53897.9973304 0.07 53897.9974177 0.18 53897.9973346 0.18 Yes
57 92006-05-09-00 3.7 3 53910.9147525 0.10 53910.9147503 0.25 53910.9147534 0.25 Yes
58 92006-05-09-01 1.0 3 53911.0530210 0.17 53911.0531137 0.43 53911.0530298 0.43 Yes
59 92005-05-08-00 12.4 3 53919.4524178 0.06 53919.4524172 0.14 53919.4524177 0.14 Yes
60 92006-05-10-00 6.5 2 53926.3833778 0.10 53926.3833732 0.25 53926.3833851 0.25 Yes
61 92005-05-09-00 8.2 3 53928.4779218 0.07 53928.4779224 0.17 53928.4779259 0.17 Yes
62 92005-05-10-00 8.1 3 53931.4885022 0.06 53931.4885005 0.16 53931.4885036 0.16 Yes
63 92006-05-11-00 4.8 3 53943.8493106 0.09 53943.8493086 0.22 53943.8493126 0.22 Yes
64 92006-05-12-00 4.9 2 53954.7726589 0.09 53954.7726606 0.22 53954.7726587 0.22 Yes
65 92006-05-13-00 5.2 1 53968.5909439 0.10 53968.5909435 0.26 53968.5909444 0.26 Yes
66 92006-05-14-00 5.1 2 53982.0938646 0.09 53982.0938548 0.24 53982.0938618 0.24 Yes
67 92006-05-15-00 4.8 2 53997.6726302 0.13 53997.6726260 0.31 53997.6726342 0.31 No
68 92006-05-16-00 5.0 3 54013.5911082 0.08 54013.5911024 0.20 54013.5911115 0.20 Yes
69 92006-05-17-00 5.2 1 54026.8846657 0.08 54026.8846724 0.20 54026.8846685 0.20 Yes
70 92006-05-18-00 5.0 2 54040.6392159 0.13 54040.6392197 0.32 54040.6392165 0.32 No
71 92006-05-19-00 4.9 2 54054.5214832 0.07 54054.5214795 0.18 54054.5214830 0.18 Yes
72 92006-05-20-00 4.9 1 54067.4043486 0.12 54067.4043464 0.29 54067.4043494 0.29 No
73 92006-05-21-00 5.3 4 54081.2779759 0.06 54081.2779797 0.15 54081.2779765 0.15 Yes
74 92006-05-22-00 5.2 3 54095.4259475 0.07 54095.4259460 0.19 54095.4259470 0.19 Yes
75 92006-05-23-00 3.7 2 54113.7920895 0.11 54113.7920893 0.27 54113.7920910 0.27 Yes
76 92006-05-23-01 2.1 2 54113.8478994 0.11 54113.8479013 0.27 54113.8478999 0.27 Yes
77 92006-05-24-00 5.1 2 54124.7124577 0.08 54124.7124579 0.21 54124.7124529 0.21 Yes
78 92006-05-25-00 5.3 2 54138.4487229 0.11 54138.4487002 0.29 54138.4487277 0.29 No
79 92005-05-12-00 0.9 4 54140.8454805 0.12 54140.8454829 0.31 54140.8454814 0.31 No
80 92005-05-12-01 3.8 3 54141.3002299 0.10 54141.3002380 0.25 54141.3002292 0.25 Yes
81 92005-05-12-02 3.7 1 54142.2818374 0.14 54142.2818349 0.36 54142.2818428 0.36 No
82 92005-05-12-03 3.8 2 54143.8167514 0.10 54143.8167515 0.26 54143.8167525 0.26 Yes
83 92005-05-12-04 2.1 1 54144.3187680 0.21 54144.3187584 0.53 54144.3187718 0.53 No
84 92005-05-12-05 3.4 1 54145.3581980 0.18 54145.3581940 0.46 54145.3582008 0.46 No
85 92005-05-12-06 3.4 3 54146.3394057 0.12 54146.3394076 0.29 54146.3394060 0.29 No
86 92005-05-13-00 4.8 3 54150.1746264 0.07 54150.1746222 0.18 54150.1746262 0.18 Yes
87 92006-05-26-00 5.3 3 54150.2874600 0.07 54150.2874564 0.18 54150.2874612 0.18 Yes
88 92006-05-27-00 4.9 3 54165.1635360 0.06 54165.1635343 0.15 54165.1634357 0.15 Yes
89 92006-05-28-00 4.7 2 54180.4820982 0.08 54180.4820956 0.21 54180.4820969 0.21 Yes
90 92006-05-29-00 4.8 3 54194.3022550 0.07 54194.3022534 0.18 54194.3022555 0.18 Yes
91 92006-05-30-00 5.1 2 54208.0410653 0.09 54208.0410679 0.23 54208.0410625 0.23 Yes
92 92006-05-31-00 4.9 2 54223.5705223 0.09 54223.5705238 0.23 54223.5705223 0.23 Yes
93 92006-05-32-01 1.7 3 54235.2396190 0.13 54235.2396176 0.33 54235.2396246 0.33 No
94 92006-05-32-00 3.5 3 54235.3180615 0.11 54235.3180629 0.27 54235.3180594 0.27 Yes

